Can Large-Language Models Help us Better Understand and Teach the Development of Energy-Efficient Software?

Computing systems are consuming an increasing and unsustainable fraction of society's energy footprint, notably in data centers. Meanwhile, energy-efficient software engineering techniques are often absent from undergraduate curricula. We propose to develop a learning module for energy-efficient software, suitable for incorporation into an undergraduate software engineering class. There is one major problem with such an endeavor: undergraduate curricula have limited space for mastering energy-related systems programming aspects. To address this problem, we propose to leverage the domain expertise afforded by large language models (LLMs). In our preliminary studies, we observe that LLMs can generate energy-efficient variations of basic linear algebra codes tailored to both ARM64 and AMD64 architectures, as well as unit tests and energy measurement harnesses. On toy examples suitable for classroom use, this approach reduces energy expenditure by 30-90%. These initial experiences give rise to our vision of LLM-based meta-compilers as a tool for students to transform high-level algorithms into efficient, hardware-specific implementations. Complementing this tooling, we will incorporate systems thinking concepts into the learning module so that students can reason both locally and globally about the effects of energy optimizations.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.08.  Section titles are in lowercase now.
	       Documentation updates.

Version 2.07.  Corrected typo in TELO eISSN.

Version 2.06.  Added eISSN for a number of journals.
               ACM no longer collects or prints authors'
	       postal addresses

Version 2.05   Changed title for TELO.

Version 2.04   Compatibility with the new latex-dev format
               eSSN is always printed, even if pSSN is present
	       Wording change in copyright statement

Version 2.03   Cleaned generation of samples.
	       New options for printing conference proceedings
	       in ACM journals

Version 2.02   Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> main2.txt <==
    %%
    %% This is file `sample-sigconf.tex',
    %% generated with the docstrip utility.
    %%
    %% The original source files were:
    %%
    %% samples.dtx  (with options: `all,proceedings,bibtex,sigconf')
    %% 
    %% IMPORTANT NOTICE:
    %% 
    %% For the copyright see the source file.
    %% 
    %% Any modified versions of this file must be renamed
    %% with new filenames distinct from sample-sigconf.tex.
    %% 
    %% For distribution of the original source see the terms
    %% for copying and modification in the file samples.dtx.
    %% 
    %% This generated file may be distributed as long as the
    %% original source files, as listed above, are part of the
    %% same distribution. (The sources need not necessarily be
    %% in the same archive or directory.)
    %%
    %%
    %% Commands for TeXCount
    %TC:macro \cite [option:text,text]
    %TC:macro \citep [option:text,text]
    %TC:macro \citet [option:text,text]
    %TC:envir table 0 1
    %TC:envir table* 0 1
    %TC:envir tabular [ignore] word
    %TC:envir displaymath 0 word
    %TC:envir math 0 word
    %TC:envir comment 0 0
    %%
    %%
    %% The first command in your LaTeX source must be the \documentclass
    %% command.
    %%
    %% For submission and review of your manuscript please change the
    %% command to \documentclass[manuscript, screen, review]{acmart}.
    %%
    %% When submitting camera ready or to TAPS, please change the command
    %% to \documentclass[sigconf]{acmart} or whichever template is required
    %% for your publication.
    %%
    %%
    \documentclass[sigconf]{acmart}
    \usepackage{graphicx} % Needed to include graphics
    \usepackage{wrapfig} % for wraptable and wrapfigure
    \usepackage{booktabs} % for toprule, midrule, bottomrule
    
    \input{misc/typesetting}
    %%
    %% \BibTeX command to typeset BibTeX logo in the docs
    \AtBeginDocument{%
      \providecommand\BibTeX{{%
        Bib\TeX}}}
    
    %% Rights management information.  This information is sent to you
    %% when you complete the rights form.  These commands have SAMPLE
    %% values in them; it is your responsibility as an author to replace
    %% the commands and values with those provided to you when you
    %% complete the rights form.
    \setcopyright{acmlicensed}
    \copyrightyear{2018}
    \acmYear{2018}
    \acmDOI{XXXXXXX.XXXXXXX}
    
    %% These commands are for a PROCEEDINGS abstract or paper.
    \acmConference[Conference acronym 'XX]{Make sure to enter the correct
      conference title from your rights confirmation emai}{June 03--05,
      2018}{Woodstock, NY}
    %%
    %%  Uncomment \acmBooktitle if the title of the proceedings is different
    %%  from ``Proceedings of ...''!
    %%
    %%\acmBooktitle{Woodstock '18: ACM Symposium on Neural Gaze Detection,
    %%  June 03--05, 2018, Woodstock, NY}
    \acmISBN{978-1-4503-XXXX-X/18/06}
    
    
    %%
    %% Submission ID.
    %% Use this when submitting an article to a sponsored event. You'll
    %% receive a unique submission ID from the organizers
    %% of the event, and this ID should be used as the parameter to this command.
    %%\acmSubmissionID{123-A56-BU3}
    
    %%
    %% For managing citations, it is recommended to use bibliography
    %% files in BibTeX format.
    %%
    %% You can then either use BibTeX with the ACM-Reference-Format style,
    %% or BibLaTeX with the acmnumeric or acmauthoryear sytles, that include
    %% support for advanced citation of software artefact from the
    %% biblatex-software package, also separately available on CTAN.
    %%
    %% Look at the sample-*-biblatex.tex files for templates showcasing
    %% the biblatex styles.
    %%
    
    %%
    %% The majority of ACM publications use numbered citations and
    %% references.  The command \citestyle{authoryear} switches to the
    %% "author year" style.
    %%
    %% If you are preparing content for an event
    %% sponsored by ACM SIGGRAPH, you must use the "author year" style of
    %% citations and references.
    %% Uncommenting
    %% the next command will enable that style.
    %%\citestyle{acmauthoryear}
    
    
    %%
    %% end of the preamble, start of the body of the document source.
    \begin{document}
    
    %%
    %% The "title" command has an optional parameter,
    %% allowing the author to define a "short title" to be used in page headers.
    
    %% Very much a placeholder title right now - GKT
    \title{Can Large-Language Models Help to Improve the Teaching of Energy-Efficient Software Development? News at 11.}
    
    %%
    %% The "author" command and its associated commands are used to define
    %% the authors and their affiliations.
    %% Of note is the shared affiliation of the first two authors, and the
    %% "authornote" and "authornotemark" commands
    %% used to denote shared contribution to the research.
    
    %% Add ORCIDs later.
    
    %% This is just the two main students and PIs for now.
    
    \author{Ryan Hasler}
    \affiliation{%
      \institution{Loyola University Chicago}
      \city{Chicago, Illinois, USA}}
    \email{rhasler@luc.edu}
    
    \author{Huiyun Peng}
    \affiliation{%
      \institution{Purdue University}
      \city{West Lafayette, Indiana, USA}}
    \email{peng397@purdue.edu}
    
    \author{Konstantin Läufer}
    \affiliation{%
      \institution{Loyola University Chicago}
      \city{Chicago, Illinois, USA}}
    \email{laufer@cs.luc.edu}
    
    \author{Yung-Hsiang Lu}
    \affiliation{%
      \institution{Purdue University}
      \city{West Lafayette, Indiana, USA}}
    \email{yunglu@purdue.edu}
    
    \author{James C. Davis}
    \affiliation{%
      \institution{Purdue University}
      \city{West Lafayette, Indiana, USA}}
    \email{davisjam@purdue.edu}
    
    \author{George K. Thiruvathukal}
    \affiliation{%
      \institution{Loyola University Chicago}
      \city{Chicago, Illinois, USA}}
    \email{gthiruvathukal@luc.edu}
    
    % \author{Valerie B\'eranger}
    % \affiliation{%
    %   \institution{Inria Paris-Rocquencourt}
    %   \city{Rocquencourt}
    %   \country{France}
    % }
    
    % \author{Aparna Patel}
    % \affiliation{%
    %  \institution{Rajiv Gandhi University}
    %  \city{Doimukh}
    %  \state{Arunachal Pradesh}
    %  \country{India}}
    
    % \author{Huifen Chan}
    % \affiliation{%
    %   \institution{Tsinghua University}
    %   \city{Haidian Qu}
    %   \state{Beijing Shi}
    %   \country{China}}
    
    % \author{Charles Palmer}
    % \affiliation{%
    %   \institution{Palmer Research Laboratories}
    %   \city{San Antonio}
    %   \state{Texas}
    %   \country{USA}}
    % \email{cpalmer@prl.com}
    
    % \author{John Smith}
    % \affiliation{%
    %   \institution{The Th{\o}rv{\"a}ld Group}
    %   \city{Hekla}
    %   \country{Iceland}}
    % \email{jsmith@affiliation.org}
    
    % \author{Julius P. Kumquat}
    % \affiliation{%
    %   \institution{The Kumquat Consortium}
    %   \city{New York}
    %   \country{USA}}
    % \email{jpkumquat@consortium.net}
    
    %%
    %% By default, the full list of authors will be used in the page
    %% headers. Often, this list is too long, and will overlap
    %% other information printed in the page headers. This command allows
    %% the author to define a more concise list
    %% of authors' names for this purpose.
    \renewcommand{\shortauthors}{Trovato et al.}
    
    %%
    %% The abstract is a short summary of the work to be presented in the
    %% article.
    \begin{abstract}
    % Ingredients of an abstract include: 
    %   Background,
    %   Aims,
    %   Methods,
    %   Evaluation,
    %   Results
    \RH{Continue work on abstract after working on other sections}
    
    \emph{Background:} The increasing carbon footprint associated with rising energy consumption of data centers is becoming a growing concern for social and environmental well-being.
    Despite the mounting concerns, energy-efficient programming techniques remain largely absent in software engineering and systems texts used in undergraduate education.
    \emph{Aims:} We hope to address this gap by look at ways to integrate energy-efficient computing methods into STEM education with the aid of large language models.
    \emph{Methods:} Using LLMs. Writing automatic tests. Profiling and measuring power usage.
    %% More to come.
    
    \end{abstract}
    
    %%
    %% The code below is generated by the tool at http://dl.acm.org/ccs.cfm.
    %% Please copy and paste the code instead of the example below.
    %%
    % \begin{CCSXML}
    % <ccs2012>
    %  <concept>
    %   <concept_id>00000000.0000000.0000000</concept_id>
    %   <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
    %   <concept_significance>500</concept_significance>
    %  </concept>
    %  <concept>
    %   <concept_id>00000000.00000000.00000000</concept_id>
    %   <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
    %   <concept_significance>300</concept_significance>
    %  </concept>
    %  <concept>
    %   <concept_id>00000000.00000000.00000000</concept_id>
    %   <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
    %   <concept_significance>100</concept_significance>
    %  </concept>
    %  <concept>
    %   <concept_id>00000000.00000000.00000000</concept_id>
    %   <concept_desc>Do Not Use This Code, Generate the Correct Terms for Your Paper</concept_desc>
    %   <concept_significance>100</concept_significance>
    %  </concept>
    % </ccs2012>
    % \end{CCSXML}
    
    % \ccsdesc[500]{Do Not Use This Code~Generate the Correct Terms for Your Paper}
    % \ccsdesc[300]{Do Not Use This Code~Generate the Correct Terms for Your Paper}
    % \ccsdesc{Do Not Use This Code~Generate the Correct Terms for Your Paper}
    % \ccsdesc[100]{Do Not Use This Code~Generate the Correct Terms for Your Paper}
    
    %%
    %% Keywords. The author(s) should pick words that accurately describe
    %% the work being presented. Separate the keywords with commas.
    % \keywords{Do, Not, Us, This, Code, Put, the, Correct, Terms, for,
    %   Your, Paper}
    %% A "teaser" image appears between the author and affiliation
    %% information and the body of the document, and typically spans the
    %% page.
    % \begin{teaserfigure}
    %   \includegraphics[width=\textwidth]{sampleteaser}
    %   \caption{Seattle Mariners at Spring Training, 2010.}
    %   \Description{Enjoying the baseball game from the third-base
    %   seats. Ichiro Suzuki preparing to bat.}
    %   \label{fig:teaser}
    % \end{teaserfigure}
    
    \received{20 February 2007}
    \received[revised]{12 March 2009}
    \received[accepted]{5 June 2009}
    
    %%
    %% This command processes the author and affiliation and title
    %% information and builds the first part of the formatted document.
    \maketitle
    
    \input{body.tex}
    
    % \section{Introduction}
    % ACM's consolidated article template, introduced in 2017, provides a
    % consistent \LaTeX\ style for use across ACM publications, and
    % incorporates accessibility and metadata-extraction functionality
    % necessary for future Digital Library endeavors. Numerous ACM and
    % SIG-specific \LaTeX\ templates have been examined, and their unique
    % features incorporated into this single new template.
    
    % If you are new to publishing with ACM, this document is a valuable
    % guide to the process of preparing your work for publication. If you
    % have published with ACM before, this document provides insight and
    % instruction into more recent changes to the article template.
    
    % The ``\verb|acmart|'' document class can be used to prepare articles
    % for any ACM publication --- conference or journal, and for any stage
    % of publication, from review to final ``camera-ready'' copy, to the
    % author's own version, with {\itshape very} few changes to the source.
    
    % \section{Template Overview}
    % As noted in the introduction, the ``\verb|acmart|'' document class can
    % be used to prepare many different kinds of documentation --- a
    % double-anonymous initial submission of a full-length technical paper, a
    % two-page SIGGRAPH Emerging Technologies abstract, a ``camera-ready''
    % journal article, a SIGCHI Extended Abstract, and more --- all by
    % selecting the appropriate {\itshape template style} and {\itshape
    %   template parameters}.
    
    % This document will explain the major features of the document
    % class. For further information, the {\itshape \LaTeX\ User's Guide} is
    % available from
    % \url{https://www.acm.org/publications/proceedings-template}.
    
    % \subsection{Template Styles}
    
    % The primary parameter given to the ``\verb|acmart|'' document class is
    % the {\itshape template style} which corresponds to the kind of publication
    % or SIG publishing the work. This parameter is enclosed in square
    % brackets and is a part of the {\verb|documentclass|} command:
    % \begin{verbatim}
    %   \documentclass[STYLE]{acmart}
    % \end{verbatim}
    
    % Journals use one of three template styles. All but three ACM journals
    % use the {\verb|acmsmall|} template style:
    % \begin{itemize}
    % \item {\texttt{acmsmall}}: The default journal template style.
    % \item {\texttt{acmlarge}}: Used by JOCCH and TAP.
    % \item {\texttt{acmtog}}: Used by TOG.
    % \end{itemize}
    
    % The majority of conference proceedings documentation will use the {\verb|acmconf|} template style.
    % \begin{itemize}
    % \item {\texttt{sigconf}}: The default proceedings template style.
    % \item{\texttt{sigchi}}: Used for SIGCHI conference articles.
    % \item{\texttt{sigplan}}: Used for SIGPLAN conference articles.
    % \end{itemize}
    
    % \subsection{Template Parameters}
    
    % In addition to specifying the {\itshape template style} to be used in
    % formatting your work, there are a number of {\itshape template parameters}
    % which modify some part of the applied template style. A complete list
    % of these parameters can be found in the {\itshape \LaTeX\ User's Guide.}
    
    % Frequently-used parameters, or combinations of parameters, include:
    % \begin{itemize}
    % \item {\texttt{anonymous,review}}: Suitable for a ``double-anonymous''
    %   conference submission. Anonymizes the work and includes line
    %   numbers. Use with the \texttt{\acmSubmissionID} command to print the
    %   submission's unique ID on each page of the work.
    % \item{\texttt{authorversion}}: Produces a version of the work suitable
    %   for posting by the author.
    % \item{\texttt{screen}}: Produces colored hyperlinks.
    % \end{itemize}
    
    % This document uses the following string as the first command in the
    % source file:
    % \begin{verbatim}
    % \documentclass[sigconf]{acmart}
    % \end{verbatim}
    
    % \section{Modifications}
    
    % Modifying the template --- including but not limited to: adjusting
    % margins, typeface sizes, line spacing, paragraph and list definitions,
    % and the use of the \verb|\vspace| command to manually adjust the
    % vertical spacing between elements of your work --- is not allowed.
    
    % {\bfseries Your document will be returned to you for revision if
    %   modifications are discovered.}
    
    % \section{Typefaces}
    
    % The ``\verb|acmart|'' document class requires the use of the
    % ``Libertine'' typeface family. Your \TeX\ installation should include
    % this set of packages. Please do not substitute other typefaces. The
    % ``\verb|lmodern|'' and ``\verb|ltimes|'' packages should not be used,
    % as they will override the built-in typeface families.
    
    % \section{Title Information}
    
    % The title of your work should use capital letters appropriately -
    % \url{https://capitalizemytitle.com/} has useful rules for
    % capitalization. Use the {\verb|title|} command to define the title of
    % your work. If your work has a subtitle, define it with the
    % {\verb|subtitle|} command.  Do not insert line breaks in your title.
    
    % If your title is lengthy, you must define a short version to be used
    % in the page headers, to prevent overlapping text. The \verb|title|
    % command has a ``short title'' parameter:
    % \begin{verbatim}
    %   \title[short title]{full title}
    % \end{verbatim}
    
    % \section{Authors and Affiliations}
    
    % Each author must be defined separately for accurate metadata
    % identification.  As an exception, multiple authors may share one
    % affiliation. Authors' names should not be abbreviated; use full first
    % names wherever possible. Include authors' e-mail addresses whenever
    % possible.
    
    % Grouping authors' names or e-mail addresses, or providing an ``e-mail
    % alias,'' as shown below, is not acceptable:
    % \begin{verbatim}
    %   \author{Brooke Aster, David Mehldau}
    %   \email{dave,judy,steve@university.edu}
    %   \email{firstname.lastname@phillips.org}
    % \end{verbatim}
    
    % The \verb|authornote| and \verb|authornotemark| commands allow a note
    % to apply to multiple authors --- for example, if the first two authors
    % of an article contributed equally to the work.
    
    % If your author list is lengthy, you must define a shortened version of
    % the list of authors to be used in the page headers, to prevent
    % overlapping text. The following command should be placed just after
    % the last \verb|\author{}| definition:
    % \begin{verbatim}
    %   \renewcommand{\shortauthors}{McCartney, et al.}
    % \end{verbatim}
    % Omitting this command will force the use of a concatenated list of all
    % of the authors' names, which may result in overlapping text in the
    % page headers.
    
    % The article template's documentation, available at
    % \url{https://www.acm.org/publications/proceedings-template}, has a
    % complete explanation of these commands and tips for their effective
    % use.
    
    % Note that authors' addresses are mandatory for journal articles.
    
    % \section{Rights Information}
    
    % Authors of any work published by ACM will need to complete a rights
    % form. Depending on the kind of work, and the rights management choice
    % made by the author, this may be copyright transfer, permission,
    % license, or an OA (open access) agreement.
    
    % Regardless of the rights management choice, the author will receive a
    % copy of the completed rights form once it has been submitted. This
    % form contains \LaTeX\ commands that must be copied into the source
    % document. When the document source is compiled, these commands and
    % their parameters add formatted text to several areas of the final
    % document:
    % \begin{itemize}
    % \item the ``ACM Reference Format'' text on the first page.
    % \item the ``rights management'' text on the first page.
    % \item the conference information in the page header(s).
    % \end{itemize}
    
    % Rights information is unique to the work; if you are preparing several
    % works for an event, make sure to use the correct set of commands with
    % each of the works.
    
    % The ACM Reference Format text is required for all articles over one
    % page in length, and is optional for one-page articles (abstracts).
    
    % \section{CCS Concepts and User-Defined Keywords}
    
    % Two elements of the ``acmart'' document class provide powerful
    % taxonomic tools for you to help readers find your work in an online
    % search.
    
    % The ACM Computing Classification System ---
    % \url{https://www.acm.org/publications/class-2012} --- is a set of
    % classifiers and concepts that describe the computing
    % discipline. Authors can select entries from this classification
    % system, via \url{https://dl.acm.org/ccs/ccs.cfm}, and generate the
    % commands to be included in the \LaTeX\ source.
    
    % User-defined keywords are a comma-separated list of words and phrases
    % of the authors' choosing, providing a more flexible way of describing
    % the research being presented.
    
    % CCS concepts and user-defined keywords are required for for all
    % articles over two pages in length, and are optional for one- and
    % two-page articles (or abstracts).
    
    % \section{Sectioning Commands}
    
    % Your work should use standard \LaTeX\ sectioning commands:
    % \verb|section|, \verb|subsection|, \verb|subsubsection|, and
    % \verb|paragraph|. They should be numbered; do not remove the numbering
    % from the commands.
    
    % Simulating a sectioning command by setting the first word or words of
    % a paragraph in boldface or italicized text is {\bfseries not allowed.}
    
    % \section{Tables}
    
    % The ``\verb|acmart|'' document class includes the ``\verb|booktabs|''
    % package --- \url{https://ctan.org/pkg/booktabs} --- for preparing
    % high-quality tables.
    
    % Table captions are placed {\itshape above} the table.
    
    % Because tables cannot be split across pages, the best placement for
    % them is typically the top of the page nearest their initial cite.  To
    % ensure this proper ``floating'' placement of tables, use the
    % environment \textbf{table} to enclose the table's contents and the
    % table caption.  The contents of the table itself must go in the
    % \textbf{tabular} environment, to be aligned properly in rows and
    % columns, with the desired horizontal and vertical rules.  Again,
    % detailed instructions on \textbf{tabular} material are found in the
    % \textit{\LaTeX\ User's Guide}.
    
    % Immediately following this sentence is the point at which
    % Table~\ref{tab:freq} is included in the input file; compare the
    % placement of the table here with the table in the printed output of
    % this document.
    
    % \begin{table}
    %   \caption{Frequency of Special Characters}
    %   \label{tab:freq}
    %   \begin{tabular}{ccl}
    %     \toprule
    %     Non-English or Math&Frequency&Comments\\
    %     \midrule
    %     \O & 1 in 1,000& For Swedish names\\
    %     $\pi$ & 1 in 5& Common in math\\
    %     \$ & 4 in 5 & Used in business\\
    %     $\Psi^2_1$ & 1 in 40,000& Unexplained usage\\
    %   \bottomrule
    % \end{tabular}
    % \end{table}
    
    % To set a wider table, which takes up the whole width of the page's
    % live area, use the environment \textbf{table*} to enclose the table's
    % contents and the table caption.  As with a single-column table, this
    % wide table will ``float'' to a location deemed more
    % desirable. Immediately following this sentence is the point at which
    % Table~\ref{tab:commands} is included in the input file; again, it is
    % instructive to compare the placement of the table here with the table
    % in the printed output of this document.
    
    % \begin{table*}
    %   \caption{Some Typical Commands}
    %   \label{tab:commands}
    %   \begin{tabular}{ccl}
    %     \toprule
    %     Command &A Number & Comments\\
    %     \midrule
    %     \texttt{{\char'134}author} & 100& Author \\
    %     \texttt{{\char'134}table}& 300 & For tables\\
    %     \texttt{{\char'134}table*}& 400& For wider tables\\
    %     \bottomrule
    %   \end{tabular}
    % \end{table*}
    
    % Always use midrule to separate table header rows from data rows, and
    % use it only for this purpose. This enables assistive technologies to
    % recognise table headers and support their users in navigating tables
    % more easily.
    
    % \section{Math Equations}
    % You may want to display math equations in three distinct styles:
    % inline, numbered or non-numbered display.  Each of the three are
    % discussed in the next sections.
    
    % \subsection{Inline (In-text) Equations}
    % A formula that appears in the running text is called an inline or
    % in-text formula.  It is produced by the \textbf{math} environment,
    % which can be invoked with the usual
    % \texttt{{\char'134}begin\,\ldots{\char'134}end} construction or with
    % the short form \texttt{\$\,\ldots\$}. You can use any of the symbols
    % and structures, from $\alpha$ to $\omega$, available in
    % \LaTeX~\cite{Lamport:LaTeX}; this section will simply show a few
    % examples of in-text equations in context. Notice how this equation:
    % \begin{math}
    %   \lim_{n\rightarrow \infty}x=0
    % \end{math},
    % set here in in-line math style, looks slightly different when
    % set in display style.  (See next section).
    
    % \subsection{Display Equations}
    % A numbered display equation---one set off by vertical space from the
    % text and centered horizontally---is produced by the \textbf{equation}
    % environment. An unnumbered display equation is produced by the
    % \textbf{displaymath} environment.
    
    % Again, in either environment, you can use any of the symbols and
    % structures available in \LaTeX\@; this section will just give a couple
    % of examples of display equations in context.  First, consider the
    % equation, shown as an inline equation above:
    % \begin{equation}
    %   \lim_{n\rightarrow \infty}x=0
    % \end{equation}
    % Notice how it is formatted somewhat differently in
    % the \textbf{displaymath}
    % environment.  Now, we'll enter an unnumbered equation:
    % \begin{displaymath}
    %   \sum_{i=0}^{\infty} x + 1
    % \end{displaymath}
    % and follow it with another numbered equation:
    % \begin{equation}
    %   \sum_{i=0}^{\infty}x_i=\int_{0}^{\pi+2} f
    % \end{equation}
    % just to demonstrate \LaTeX's able handling of numbering.
    
    % \section{Figures}
    
    % The ``\verb|figure|'' environment should be used for figures. One or
    % more images can be placed within a figure. If your figure contains
    % third-party material, you must clearly identify it as such, as shown
    % in the example below.
    % \begin{figure}[h]
    %   \centering
    %   \includegraphics[width=\linewidth]{sample-franklin}
    %   \caption{1907 Franklin Model D roadster. Photograph by Harris \&
    %     Ewing, Inc. [Public domain], via Wikimedia
    %     Commons. (\url{https://goo.gl/VLCRBB}).}
    %   \Description{A woman and a girl in white dresses sit in an open car.}
    % \end{figure}
    
    % Your figures should contain a caption which describes the figure to
    % the reader.
    
    % Figure captions are placed {\itshape below} the figure.
    
    % Every figure should also have a figure description unless it is purely
    % decorative. These descriptions convey what’s in the image to someone
    % who cannot see it. They are also used by search engine crawlers for
    % indexing images, and when images cannot be loaded.
    
    % A figure description must be unformatted plain text less than 2000
    % characters long (including spaces).  {\bfseries Figure descriptions
    %   should not repeat the figure caption – their purpose is to capture
    %   important information that is not already provided in the caption or
    %   the main text of the paper.} For figures that convey important and
    % complex new information, a short text description may not be
    % adequate. More complex alternative descriptions can be placed in an
    % appendix and referenced in a short figure description. For example,
    % provide a data table capturing the information in a bar chart, or a
    % structured list representing a graph.  For additional information
    % regarding how best to write figure descriptions and why doing this is
    % so important, please see
    % \url{https://www.acm.org/publications/taps/describing-figures/}.
    
    % \subsection{The ``Teaser Figure''}
    
    % A ``teaser figure'' is an image, or set of images in one figure, that
    % are placed after all author and affiliation information, and before
    % the body of the article, spanning the page. If you wish to have such a
    % figure in your article, place the command immediately before the
    % \verb|\maketitle| command:
    % \begin{verbatim}
    %   \begin{teaserfigure}
    %     \includegraphics[width=\textwidth]{sampleteaser}
    %     \caption{figure caption}
    %     \Description{figure description}
    %   \end{teaserfigure}
    % \end{verbatim}
    
    % \section{Citations and Bibliographies}
    
    % The use of \BibTeX\ for the preparation and formatting of one's
    % references is strongly recommended. Authors' names should be complete
    % --- use full first names (``Donald E. Knuth'') not initials
    % (``D. E. Knuth'') --- and the salient identifying features of a
    % reference should be included: title, year, volume, number, pages,
    % article DOI, etc.
    
    % The bibliography is included in your source document with these two
    % commands, placed just before the \verb|\end{document}| command:
    % \begin{verbatim}
    %   \bibliographystyle{ACM-Reference-Format}
    %   \bibliography{bibfile}
    % \end{verbatim}
    % where ``\verb|bibfile|'' is the name, without the ``\verb|.bib|''
    % suffix, of the \BibTeX\ file.
    
    % Citations and references are numbered by default. A small number of
    % ACM publications have citations and references formatted in the
    % ``author year'' style; for these exceptions, please include this
    % command in the {\bfseries preamble} (before the command
    % ``\verb|\begin{document}|'') of your \LaTeX\ source:
    % \begin{verbatim}
    %   \citestyle{acmauthoryear}
    % \end{verbatim}
    
    
    %   Some examples.  A paginated journal article \cite{Abril07}, an
    %   enumerated journal article \cite{Cohen07}, a reference to an entire
    %   issue \cite{JCohen96}, a monograph (whole book) \cite{Kosiur01}, a
    %   monograph/whole book in a series (see 2a in spec. document)
    %   \cite{Harel79}, a divisible-book such as an anthology or compilation
    %   \cite{Editor00} followed by the same example, however we only output
    %   the series if the volume number is given \cite{Editor00a} (so
    %   Editor00a's series should NOT be present since it has no vol. no.),
    %   a chapter in a divisible book \cite{Spector90}, a chapter in a
    %   divisible book in a series \cite{Douglass98}, a multi-volume work as
    %   book \cite{Knuth97}, a couple of articles in a proceedings (of a
    %   conference, symposium, workshop for example) (paginated proceedings
    %   article) \cite{Andler79, Hagerup1993}, a proceedings article with
    %   all possible elements \cite{Smith10}, an example of an enumerated
    %   proceedings article \cite{VanGundy07}, an informally published work
    %   \cite{Harel78}, a couple of preprints \cite{Bornmann2019,
    %     AnzarootPBM14}, a doctoral dissertation \cite{Clarkson85}, a
    %   master's thesis: \cite{anisi03}, an online document / world wide web
    %   resource \cite{Thornburg01, Ablamowicz07, Poker06}, a video game
    %   (Case 1) \cite{Obama08} and (Case 2) \cite{Novak03} and \cite{Lee05}
    %   and (Case 3) a patent \cite{JoeScientist001}, work accepted for
    %   publication \cite{rous08}, 'YYYYb'-test for prolific author
    %   \cite{SaeediMEJ10} and \cite{SaeediJETC10}. Other cites might
    %   contain 'duplicate' DOI and URLs (some SIAM articles)
    %   \cite{Kirschmer:2010:AEI:1958016.1958018}. Boris / Barbara Beeton:
    %   multi-volume works as books \cite{MR781536} and \cite{MR781537}. A
    %   couple of citations with DOIs:
    %   \cite{2004:ITE:1009386.1010128,Kirschmer:2010:AEI:1958016.1958018}. Online
    %   citations: \cite{TUGInstmem, Thornburg01, CTANacmart}.
    %   Artifacts: \cite{R} and \cite{UMassCitations}.
    
    % \section{Acknowledgments}
    
    % Identification of funding sources and other support, and thanks to
    % individuals and groups that assisted in the research and the
    % preparation of the work should be included in an acknowledgment
    % section, which is placed just before the reference section in your
    % document.
    
    % This section has a special environment:
    % \begin{verbatim}
    %   \begin{acks}
    %   ...
    %   \end{acks}
    % \end{verbatim}
    % so that the information contained therein can be more easily collected
    % during the article metadata extraction phase, and to ensure
    % consistency in the spelling of the section heading.
    
    % Authors should not prepare this section as a numbered or unnumbered {\verb|\section|}; please use the ``{\verb|acks|}'' environment.
    
    % \section{Appendices}
    
    % If your work needs an appendix, add it before the
    % ``\verb|\end{document}|'' command at the conclusion of your source
    % document.
    
    % Start the appendix with the ``\verb|appendix|'' command:
    % \begin{verbatim}
    %   \appendix
    % \end{verbatim}
    % and note that in the appendix, sections are lettered, not
    % numbered. This document has two appendices, demonstrating the section
    % and subsection identification method.
    
    % \section{Multi-language papers}
    
    % Papers may be written in languages other than English or include
    % titles, subtitles, keywords and abstracts in different languages (as a
    % rule, a paper in a language other than English should include an
    % English title and an English abstract).  Use \verb|language=...| for
    % every language used in the paper.  The last language indicated is the
    % main language of the paper.  For example, a French paper with
    % additional titles and abstracts in English and German may start with
    % the following command
    % \begin{verbatim}
    % \documentclass[sigconf, language=english, language=german,
    %                language=french]{acmart}
    % \end{verbatim}
    
    % The title, subtitle, keywords and abstract will be typeset in the main
    % language of the paper.  The commands \verb|\translatedXXX|, \verb|XXX|
    % begin title, subtitle and keywords, can be used to set these elements
    % in the other languages.  The environment \verb|translatedabstract| is
    % used to set the translation of the abstract.  These commands and
    % environment have a mandatory first argument: the language of the
    % second argument.  See \verb|sample-sigconf-i13n.tex| file for examples
    % of their usage.
    
    % \section{SIGCHI Extended Abstracts}
    
    % The ``\verb|sigchi-a|'' template style (available only in \LaTeX\ and
    % not in Word) produces a landscape-orientation formatted article, with
    % a wide left margin. Three environments are available for use with the
    % ``\verb|sigchi-a|'' template style, and produce formatted output in
    % the margin:
    % \begin{description}
    % \item[\texttt{sidebar}:]  Place formatted text in the margin.
    % \item[\texttt{marginfigure}:] Place a figure in the margin.
    % \item[\texttt{margintable}:] Place a table in the margin.
    % \end{description}
    
    % %%
    % %% The acknowledgments section is defined using the "acks" environment
    % %% (and NOT an unnumbered section). This ensures the proper
    % %% identification of the section in the article metadata, and the
    % %% consistent spelling of the heading.
    % \begin{acks}
    % To Robert, for the bagels and explaining CMYK and color spaces.
    % \end{acks}
    
    %%
    %% The next two lines define the bibliography style to be used, and
    %% the bibliography file.
    %%\bibliographystyle{ACM-Reference-Format}
    %%\bibliography{sample-base}
    
    
    %%
    %% If your work has an appendix, this is the place to put it.
    % \appendix
    
    % \section{Research Methods}
    
    % \subsection{Part One}
    
    % Lorem ipsum dolor sit amet, consectetur adipiscing elit. Morbi
    % malesuada, quam in pulvinar varius, metus nunc fermentum urna, id
    % sollicitudin purus odio sit amet enim. Aliquam ullamcorper eu ipsum
    % vel mollis. Curabitur quis dictum nisl. Phasellus vel semper risus, et
    % lacinia dolor. Integer ultricies commodo sem nec semper.
    
    % \subsection{Part Two}
    
    % Etiam commodo feugiat nisl pulvinar pellentesque. Etiam auctor sodales
    % ligula, non varius nibh pulvinar semper. Suspendisse nec lectus non
    % ipsum convallis congue hendrerit vitae sapien. Donec at laoreet
    % eros. Vivamus non purus placerat, scelerisque diam eu, cursus
    % ante. Etiam aliquam tortor auctor efficitur mattis.
    
    % \section{Online Resources}
    
    % Nam id fermentum dui. Suspendisse sagittis tortor a nulla mollis, in
    % pulvinar ex pretium. Sed interdum orci quis metus euismod, et sagittis
    % enim maximus. Vestibulum gravida massa ut felis suscipit
    % congue. Quisque mattis elit a risus ultrices commodo venenatis eget
    % dui. Etiam sagittis eleifend elementum.
    
    % Nam interdum magna at lectus dignissim, ac dignissim lorem
    % rhoncus. Maecenas eu arcu ac neque placerat aliquam. Nunc pulvinar
    % massa et mattis lacinia.
    \clearpage
    \bibliographystyle{ACM-Reference-Format}
    \bibliography{bib/references,bib/PurdueDualityLab,bib/gkt-refs,bib/gkthiruvathukal-cv,bib/laufer-cv}
    
    \end{document}
    \endinput
    %%
    %% End of file `sample-sigconf.tex'.
    
